Exploring home robot capabilities by medium fidelity prototyping

In order for autonomous robots to be able to support people's well-being in homes and everyday environments, new interactive capabilities will be required, as exemplified by the soft design used for Disney's recent robot character Baymax in popular fiction. Home robots will be required to be easy to interact with and intelligent--adaptive, fun, unobtrusive and involving little effort to power and maintain--and capable of carrying out useful tasks both on an everyday level and during emergencies. The current article adopts an exploratory medium fidelity prototyping approach for testing some new robotic capabilities in regard to recognizing people's activities and intentions and behaving in a way which is transparent to people. Results are discussed with the aim of informing next designs.

==> readme.txt <==
ACM Transactions and Journals (small trim Size) 
-----------------------------------------------------------------

The following files are available in the acmlarge.zip archive:

acmsmall.cls	     			- This is V1.8 of the LaTeX2e class file for the 'acmsmall template/format'
ACM-Reference-Format-Journals.bst	- This is the bibliography style file for the New ACM Reference Format (March 2012)
acmsmall-sample-bibfile.bib		- This is the bibliography database file
acmsmall-guide.pdf			- This is a PDF of the "author guidelines' for the acmlsmall template
acm-update.pdf			        - This is a PDF of documentation updates
acmsmall-sample.pdf			- This is a PDF file showing what YOU should obtain
					  when YOU compile the sample source .tex file

acmsmall-sample.tex			- the revised (v2) source sample .tex file 
acmsmall-sample.bbl			- the bbl file as a result of 'BibTeX'ing 
acmsmall-mouse.eps			- Graphics file used in sample
acmsmall-mouse.pdf			- a graphics file in PDF format, (compatible with pdflatex)
readme.txt				- This file!

Happy (La)TeXing!!!


